Octo-Tiger's New Hydro Module and Performance Using HPX+CUDA on ORNL's Summit

Octo-Tiger is a code for modeling three-dimensional self-gravitating astrophysical fluids. It was particularly designed for the study of dynamical mass transfer between interacting binary stars. Octo-Tiger is parallelized for distributed systems using the asynchronous many-task runtime system, the C++ standard library for parallelism and concurrency (HPX) and utilizes CUDA for its gravity solver. Recently, we have remodeled Octo-Tiger's hydro solver to use a three-dimensional reconstruction scheme. In addition, we have ported the hydro solver to GPU using CUDA kernels. We present scaling results for the new hydro kernels on ORNL's Summit machine using a Sedov-Taylor blast wave problem. We also compare Octo-Tiger's new hydro scheme with its old hydro scheme, using a rotating star as a test problem.

==> blast-16-node-cpu.csv <==
locality,time
1,1221.78
2,687.421
3,634.375
4,450.718
5,363.951
6,343.042

==> blast-32-node-cpu.csv <==
locality,time
1,1166.43
2,752.508
3,540.991
4,367.036 
5,341.042
6,320.02

==> blast-8-node-cpu.csv <==
locality,time
1,3182.38
2,1496.68
3,1308.2
4,903
5,782.143
6,708.889

==> blast-distributed-16-node.csv <==
locality,time
1,532.55
2,283.844
3,240.231
4,152.27 
5,132.125
6,118.455

==> blast-distributed-16.csv <==
nodes,grids
1,118.317
2,66.0646
4,37.6516
8,21.3046
16,12.6407
32,8.63639
64,6.87773
128,5.29447
#256,
#512,

==> blast-distributed-32-node.csv <==
locality,time
1,271.544
2,179.584
3,143.643
4,98.1872
5,83.9023
6,74.3188

==> blast-distributed-32.csv <==
nodes,grids
1,72.7865
2,40.4131
4,24.7608
8,17.5932
16,14.2446
32,13.2975
64,11.8405
128,11.8166
#256,
#512,

==> blast-distributed-8-node.csv <==
locality,time
1,2494.05
2,913.457
3,644.427
4,580.532
5,420.979
6,352.091

==> blast-distributed-8.csv <==
nodes,grids
1,358.128
2,212.905
4,112.219
8,60.7755
16,32.8974
32,18.7266
64,10.8164
128,7.17975
#256,5.14324
#512,1



==> star-16-node-cpu.csv <==
locality,time
1,4487.43 
2,2355.49
3,1685.8
4,1270.79
5,1039.81
6,932.741

==> star-8-node-cpu.csv <==
locality,time
1,3506.24
#2,
3,1105.73
4,837.839
5,699.738
6,613.317

==> star-distributed-16-node.csv <==
locality,time
1,549.734
2,318.121
3,220.587
4,170.601
5,135.716
6,121.612

==> star-distributed-16.csv <==
nodes,grids
1,121.612
2,68.7495
4,40.6037
8,26.1172
16,16.1491
32,9.73522
64,6.14158
128,4.49854
#256,
#512,

==> star-distributed-8-node.csv <==
locality,time
1,1490.51
2,582.969 
3,362.592
4,274.018
5,230.039
6,196.507

==> star-distributed-8.csv <==
nodes,grids
1,196.507
2,109.841
4,63.4709
8,36.852
16,21.4738
32,12.3213
64,7.3385
128,4.74398
#256,
#512,
